New probabilistic interest measures for association rules

Mining association rules is an important technique for discovering meaningful patterns in transaction databases. Many different measures of interestingness have been proposed for association rules. However, these measures fail to take the probabilistic properties of the mined data into account. In this paper, we start with presenting a simple probabilistic framework for transaction data which can be used to simulate transaction data when no associations are present. We use such data and a real-world database from a grocery outlet to explore the behavior of confidence and lift, two popular interest measures used for rule mining. The results show that confidence is systematically influenced by the frequency of the items in the left hand side of rules and that lift performs poorly to filter random noise in transaction data. Based on the probabilistic framework we develop two new interest measures, hyper-lift and hyper-confidence, which can be used to filter or order mined association rules. The new measures show significantly better performance than lift for applications where spurious rules are problematic.

==> response.txt <==

Title: New probabilistic interest measures for association rules

Name of First Author: Michael Hahsler

IDA Paper Number: T06-39-612




General comments:
-----------------
The paper deals with an issue that existing literature tends to neglect:
how to gauge the quality of association rules. However, although this is
an important problem, I do not think it merits a paper of  this length.
The authors could have made a better job at focusing the paper on what
really matters. I recommend that they shorten the text significantly.

Sadly, it is true that the importance of the "quality" of association rules is
neglected by most of the data mining literature. This paper tries to make the
point that using measures based on probability theory and statistical tests can
be more appropriate than the measures currently used.  Without empirical
evidence, this would be a rather weak point. To provide empirical evidence for
this, we need to develop the framework and measures presented in the paper,
which in turn results in the length of the paper. 


The Conclusion is rather fuzzy. The authors could have been much more
specific as to what exactly the paper is telling us and what this new
knowledge means for a practitioner.

We rewrote parts of the conclusion to highlight again the key findings of the
paper about the shortcomings of confidence and lift and the merits of the new
measures.


Concrete comments:
------------------
In the Introduction, you define <support>. Later on the same page,
you mention <confidence> and <lift> that are then defined in Section 3.
I suggest that you define all of these measures in the same section.

While writing the manuskript, we thought about using a designated section for
definitions right after the introduction. However, since the definitions for
confidence and lift are needed not until pages 9 and 10 this would lead to a
significant amount of going forth and back for the reader. This is why we
decided against this approach. We hope that this is in the best interest of 
the reader.


On page 5, the derivation of Equation 4 is somewhat unclear. I do not
see how you obtained the last two lines. Please clarify.

We clarified the substitution process in the paragraph following Eq. 4.


Figures 2 and the following figures: Please be more specific (even in
the captions) what exactly the axes represent. It seems that lower
numbers (in horizontal axes) represent higher frequencies of items
- this seems somewhat counterintuitive.

We clarified the representation in the caption of Figures 2 and 6.


Page 9. The claim that "confidence is generally much lower for the
simulated data ..... which indicates that the confidence measure is
able to supress noise" is not so obvious (although probably true).
Please clarify. The same goes for the claims made in the rest of
this paragraph.

We clarified the findings presented in the paragraph by adding the two
sentences:

...Finding higher confidence values in the real-world data, which are expected
to contain associations, indicates that the confidence measure is able to
suppress noise...

... If the frequency of the right hand side of the rule increases, confidence
will increase even if the items in the rule are not related (see itemset Y in
Equation x)...


Typos:
-----
Abstract, last sentence: "...significantly better performance"
               instead of "...significant better performance"
Page 11, 4th line from the bottom: "k trials" instead of "k tries"
Page 12, 2nd paragraph "straightforward" instead of "straight forward"
Page 13: "...occurrence, frequently using..." instead of
          "...occurrence frequently using..." (missing comma)

We corrected the typos.

====================================
#2


Additional Comments (please provide detailed comments):


- The framework is well structured and easy to follow. However, I would
suggest also including the Pseudo code of the entire process, as it
is important for a technical paper for a scientific journal.

The code for the framework and the measures of interestingness is freely
available as an R package. We added a paragraph in the introduction to make
this clear.


- I am not clear about the problems listed in mining large data bases.
On one hand we need access to large data bases so that we don't loose
the possibility of discovering interesting rules. One the other hand,
use of proper sampling strategies should solve the issue of time
consuming part, let alone creating parallel processes for mining the data.
Please explain this (page 13-14).

This is true, using more advanced sampling methods (progressive sampling) or
parallel mining can resolve the first of the two stated problems. We therefore
removed the first problem and focused more on the second problem.


- In clustering, there is also similar work for cluster quality
and cluster interestingness. The authors may want to mention,
although not be directly related.

We mentioned the similarity and added a reference to Bock 1996.

- There are a few typos and grammatical errors in the paper
that need to be corrected for the revised version. Please look into this
carefully.

We had a native speaker read the manuscript.

----------------------------------------------------------------

We want to thank the referees for their comments which helped us to 
improve the manuscript considerably.

